Chiral extrapolation of g_A with explicit Delta(1232) degrees of freedom

An updated and extended analysis of the quark mass dependence of the nucleon's axial vector coupling constant g_A is presented in comparison with state-of-the-art lattice QCD results. Special emphasis is placed on the role of the Delta(1232) isobar. It is pointed out that standard chiral perturbation theory of the pion-nucleon system at order p^4 fails to provide an interpolation between the lattice data and the physical point. In constrast, a version of chiral effective field theory with explicit inclusion of the Delta(1232) proves to be successful. Detailed error analysis and convergence tests are performed. Integrating out the Delta(1232) as an explicit degree of freedom introduces uncontrolled errors for pion masses m_pi >~ 300 MeV.

==> changes.txt <==
Changes from ver. 1 to ver. 2:

- added two paragraphs on page 12, at the end of section 4.1:
"Given the presend data situation [ ... ] will be available."

- corrected minor typographical errors

- added two more references: [11] and [31]

- updated bibliography

